Which Code Statements Implement Privacy Behaviors in Android Applications?

A "privacy behavior" in software is an action where the software uses personal information for a service or a feature, such as a website using location to provide content relevant to a user. Programmers are required by regulations or application stores to provide privacy notices and labels describing these privacy behaviors. Although many tools and research prototypes have been developed to help programmers generate these notices by analyzing the source code, these approaches are often fairly coarse-grained (i.e., at the level of whole methods or files, rather than at the statement level). But this is not necessarily how privacy behaviors exist in code. Privacy behaviors are embedded in specific statements in code. Current literature does not examine what statements programmers see as most important, how consistent these views are, or how to detect them. In this paper, we conduct an empirical study to examine which statements programmers view as most-related to privacy behaviors. We find that expression statements that make function calls are most associated with privacy behaviors, while the type of privacy label has little effect on the attributes of the selected statements. We then propose an approach to automatically detect these privacy-relevant statements by fine-tuning three large language models with the data from the study. We observe that the agreement between our approach and participants is comparable to or higher than an agreement between two participants. Our study and detection approach can help programmers understand which statements in code affect privacy in mobile applications.

==> NJDv5_Authorguideline-document/listing.sty.txt <==
%%----------------------------------------------------------------------
%% listing.sty
%
% LaTeX package for typesetting listings. 
% Documentation at end of file after \endinput.
%
% Requires LaTeX2e (or newer).
%
%
% (C) Copyright 1994, 1996, 1999 by:
%
% Matthew Hebley, Volker Kuhlmann
% University of Canterbury
% EEE Dept
% Christchurch, New Zealand
% E-Mail: v.kuhlmann@elec.canterbury.ac.nz
%         (Matthew is no longer available for contact, email or otherwise)
%
% This program can be redistributed and/or modified under the terms
% of the LaTeX Project Public License, distributed from CTAN
% archives as macros/latex/base/lppl.txt; either
% version 1 of the License, or (at your option) any later version.
%
%
% HISTORY:
%
% 1.2   25 May 1999	Re-published under the LPPL. No other change.
% 1.1   07 Feb 96	Added setting of \thelisting with the book and
%			report document classes.
% 1.0   19 Aug 94	Created.
%
%%----------------------------------------------------------------------

\def\filename{listing}
\def\fileversion{V1.2}
\def\filedate{1999/05/25}


\NeedsTeXFormat{LaTeX2e}[1994/06/01]
\ProvidesPackage{\filename}[\filedate]
\typeout{Package `\filename', \fileversion, <\filedate>}


\newcounter{listing}
\setcounter{listing}{0}

\newenvironment{listing}{%
   \newcommand{\@captype}{listing}%
   \@ifundefined{@bigcaptionflag}{}{%
      \def\@makecaption##1##2{%
         \vskip \abovecaptionskip 
         \@listingsection*{##1:~##2}% 
         \vskip \belowcaptionskip 
         }
      }
   }%
   {}

\newcommand{\listingname}{Listing}
\newcommand{\listlistingname}{List of Listings}

\newcommand{\ext@listing}{lol}
\newcommand{\fnum@listing}{\listingname ~\thelisting }
\newcommand{\l@listing}{\@dottedtocline {1}{1.5em}{2.3em}}
\newcommand{\listoflistings}{%
   \@listingsection*{\listlistingname 
      \@mkboth{\uppercase{\listlistingname}}%
         {\uppercase{\listlistingname}}}%
   \@starttoc {lol}%
   }
\@ifundefined{chapter}{%
   \newcommand\@listingsection{\section}%
   }{%
   \newcommand\@listingsection{\chapter}%
   \renewcommand\thelisting{\thechapter.\arabic{listing}}%
   }
   
\DeclareOption{bigcaptions}{%
   \def\@bigcaptionflag{}
}

\ProcessOptions

 
\endinput


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Load with:

	\usepackage{listing}
or
	\usepackage[bigcaptions]{listing}


Package option:

bigcaptions	If present, captions appear as for sections
		(or chapters when using the "book" or "report" 
		classes).
		If not present, captions appear as for captions
		in the figure or table environment.


Available control sequences:

\begin{listing}		A new environment for listings is provided.
			Unlike figure and table, listing is NOT
			a floating environment.

\caption		As usual. (only inside listing!)
\label			As usual. (only inside listing; after \caption!)
\ref			As usual.
\listoflistings		As for \listoftables, \listoffigures.
\listingname		Produces the "Listing" text for the caption.
\listlistingname	Produces the "List of Listings" text.


A *.lol file is produced similar to *.lot, *.lof files.

Does not change \@makecaption (unless option "bigcaptions" is used),
so packages that change the layout of \caption still work.
listing.sty works together with hangcaption.sty.

	``Documentation is like sex.
	  If it is good, it is REALLY good, 
	  and if it is bad, it is better than nothing!''

						[Gabe Helou]

%% EOF listing.sty
%%----------------------------------------------------------------------

